The Lorenz Renormalization Conjecture

The renormalization paradigm for low-dimensional dynamical systems is that of hyperbolic horseshoe dynamics. Does this paradigm survive a transition to more physically relevant systems in higher dimensions? This article addresses this question in the context of Lorenz dynamics which originates in homoclinic bifurcations of flows in three dimensions and higher. A conjecture classifying the dynamics of the Lorenz renormalization operator is stated and supported with numerical evidence.

==> eigenrow-b1.dat <==
a	b	eval0	eval1	eval2
1	1	8.10322	4.46649	0.335956
2	1	23.3708	11.8295	0.0914707
3	1	54.6343	28.4315	-0.0508213
4	1	113.907	62.3294	-0.134718
5	1	222.66	127.894	-0.179969
6	1	419.953	251.267	-0.19894
7	1	777.68	480.625	-0.200269
8	1	1429.63	905.753	-0.190259
9	1	2627.48	1695.72	-0.173552
10	1	4849.28	3171.89	-0.153529
11	1	9011.32	5950.28	-0.132568
12	1	16883.4	11220.5	-0.112255
13	1	31906.7	21294.2	-0.0935554
14	1	60808.7	40688.3	-0.0769698
15	1	116802	78267.1	-0.0626693
16	1	225930	151491	-0.0506073
17	1	439681	294858	-0.0406079
18	1	860089	576682	-0.0324305
19	1	1.68973e+06	1.13252e+06	-0.0258138
20	1	3.33142e+06	2.23178e+06	-0.0205034
21	1	6.58702e+06	4.41051e+06	-0.0162677
22	1	1.30544e+07	8.73642e+06	-0.0129041
23	1	2.59196e+07	1.73379e+07	-0.0102413
24	1	5.154e+07	3.44602e+07	-0.00813716
25	1	1.02606e+08	6.85755e+07	-0.0064759


==> eigenrow-b2.dat <==
a	b	eval0	eval1	eval2
2	2	121.967	56.9399	-0.291057
3	2	435.2	209.448	-0.531136
4	2	1258.59	636.372	-0.69016
5	2	3225.03	1715.28	-0.794419
6	2	7678.03	4285.02	-0.859709
7	2	17458.4	10192	-0.896625
8	2	38576.6	23486.9	-0.912698
9	2	83798.1	53063	-0.91349
10	2	180407	118516	-0.903226
11	2	387193	263277	-0.885168
12	2	831998	584288	-0.861863
13	2	1.79565e+06	1.29973e+06	-0.835307
14	2	3.90156e+06	2.90492e+06	-0.807057
15	2	8.5484e+06	6.53458e+06	-0.778316
16	2	1.89076e+07	1.48117e+07	-0.749992
17	2	4.2245e+07	3.38533e+07	-0.722754
18	2	9.53706e+07	7.80456e+07	-0.697067
19	2	2.17541e+08	1.81494e+08	-0.673233
20	2	5.01228e+08	4.25653e+08	-0.65142
21	2	1.166e+09	1.00639e+09	-0.63169
22	2	2.73704e+09	2.39758e+09	-0.614027
23	2	6.47872e+09	5.7521e+09	-0.598353
24	2	1.5453e+10	1.38885e+10	-0.584551
25	2	3.71141e+10	3.37273e+10	-0.572481


==> eigenrow-b3.dat <==
a	b	eval0	eval1	eval2
3	3	2102.03	1014.47	-0.851986
4	3	7748.77	3824.77	-1.08163
5	3	24424.1	12404	-1.24783
6	3	69748.3	36521	-1.36745
7	3	186508	100745	-1.45186
8	3	476688	265603	-1.50916
9	3	1.18063e+06	678248	-1.54531
10	3	2.86115e+06	1.69358e+06	-1.56487
11	3	6.83298e+06	4.16408e+06	-1.57138
12	3	1.61684e+07	1.01354e+07	-1.56765
13	3	3.80662e+07	2.45226e+07	-1.55597
14	3	8.94677e+07	5.91727e+07	-1.5382
15	3	2.10475e+08	1.42773e+08	-1.51587
16	3	4.96669e+08	3.45189e+08	-1.49026
17	3	1.17762e+09	8.37692e+08	-1.46243
18	3	2.80927e+09	2.0432e+09	-1.43325
19	3	6.74978e+09	5.01406e+09	-1.40346
20	3	1.63467e+10	1.23897e+10	-1.37363
21	3	3.99259e+10	3.08436e+10	-1.34427
22	3	9.83816e+10	7.7386e+10	-1.31573
23	3	2.44616e+11	1.95721e+11	-1.2883
24	3	6.13752e+11	4.99024e+11	-1.26228
25	3	1.55375e+12	1.28254e+12	-1.23774


==> eigenrow-b4.dat <==
a	b	eval0	eval1	eval2
4	4	34821.6	17193	-1.37719
5	4	130154	64978.3	-1.60373
6	4	431967	219298	-1.77819
7	4	1.32107e+06	684207	-1.91224
8	4	3.80999e+06	2.01686e+06	-2.01429
9	4	1.05237e+07	5.6999e+06	-2.09062
10	4	2.81463e+07	1.56061e+07	-2.14603
11	4	7.34842e+07	4.1717e+07	-2.18429
12	4	1.88438e+08	1.09523e+08	-2.20844
13	4	4.76927e+08	2.83726e+08	-2.22094
14	4	1.19599e+09	7.27997e+08	-2.22384
15	4	2.98108e+09	1.85581e+09	-2.21884
16	4	7.40495e+09	4.71215e+09	-2.20738
17	4	1.83706e+10	1.1943e+10	-2.19071
18	4	4.56004e+10	3.02688e+10	-2.16988
19	4	1.13429e+11	7.68279e+10	-2.14578
20	4	2.83113e+11	1.95543e+11	-2.11924
21	4	7.09801e+11	4.99604e+11	-2.09091
22	4	1.78921e+12	1.28253e+12	-2.06151
23	4	4.53698e+12	3.30994e+12	-2.03083
24	4	1.15891e+13	8.59781e+12	-2.00208
25	4	2.9816e+13	2.24794e+13	-1.97352


==> eigenrow-b5.dat <==
a	b	eval0	eval1	eval2
5	5	563723	280723	-1.88696
6	5	2.13169e+06	1.06776e+06	-2.114
7	5	7.32879e+06	3.71158e+06	-2.29652
8	5	2.34959e+07	1.20706e+07	-2.44313
9	5	7.14486e+07	3.7313e+07	-2.56029
10	5	2.0858e+08	1.10884e+08	-2.65304
11	5	5.89805e+08	3.19449e+08	-2.72535
12	5	1.62653e+09	8.97997e+08	-2.78044
13	5	4.3981e+09	2.47575e+09	-2.82092
14	5	1.17109e+10	6.72186e+09	-2.84899
15	5	3.08155e+10	1.80343e+10	-2.86648
16	5	8.03664e+10	4.79478e+10	-2.87497
17	5	2.08248e+11	1.2663e+11	-2.87581
18	5	5.37285e+11	3.32882e+11	-2.87022
19	5	1.38263e+12	8.72536e+11	-2.85901
20	5	3.55438e+12	2.2839e+12	-2.84315
21	5	9.14091e+12	5.97804e+12	-2.82373
22	5	2.35247e+13	1.56562e+13	-2.79754
23	5	6.07548e+13	4.1115e+13	-2.77354
24	5	1.57267e+14	1.08211e+14	-2.74259
25	5	4.08214e+14	2.85558e+14	-2.70383


==> fixedpt-8-2.dat <==
x0	y0
0	0.00998553
0.00492099	0.0761153
0.00984198	0.140058
0.014763	0.201798
0.019684	0.261324
0.024605	0.318621
0.0295259	0.373677
0.0344469	0.42648
0.0393679	0.477019
0.0442889	0.525282
0.0492099	0.571259
0.0541309	0.614939
0.0590519	0.656314
0.0639729	0.695373
0.0688939	0.732108
0.0738149	0.766512
0.0787359	0.798576
0.0836569	0.828293
0.0885778	0.855657
0.0934988	0.880662
0.0984198	0.903303
0.103341	0.923573
0.108262	0.941469
0.113183	0.956988
0.118104	0.970124
0.123025	0.980876
0.127946	0.989242
0.132867	0.995218
0.137788	0.998804
0.142709	1

0.142709	0
0.172271	0.00118804
0.201832	0.00475213
0.231394	0.0106922
0.260956	0.0190081
0.290518	0.0296999
0.320079	0.0427671
0.349641	0.0582093
0.379203	0.0760261
0.408765	0.0962172
0.438326	0.118782
0.467888	0.14372
0.49745	0.17103
0.527012	0.200712
0.556573	0.232766
0.586135	0.267191
0.615697	0.303984
0.645259	0.343146
0.674821	0.384676
0.704382	0.428573
0.733944	0.474835
0.763506	0.523461
0.793068	0.574452
0.822629	0.627804
0.852191	0.683516
0.881753	0.741589
0.911315	0.802019
0.940876	0.864805
0.970438	0.929947
1	0.997441


==> period2-8-2-left.dat <==
x1	y1
0	8.46142e-07
4.47044e-05	0.067071
8.94089e-05	0.131885
0.000134113	0.194432
0.000178818	0.254703
0.000223522	0.312688
0.000268227	0.368377
0.000312931	0.421762
0.000357636	0.472834
0.00040234	0.521586
0.000447044	0.568008
0.000491749	0.612094
0.000536453	0.653837
0.000581158	0.693231
0.000625862	0.730268
0.000670567	0.764943
0.000715271	0.797251
0.000759975	0.827187
0.00080468	0.854745
0.000849384	0.879921
0.000894089	0.902711
0.000938793	0.923113
0.000983498	0.941122
0.0010282	0.956735
0.00107291	0.96995
0.00111761	0.980766
0.00116232	0.98918
0.00120702	0.995191
0.00125172	0.998798
0.00129643	1

0.00129643	0
0.0357345	0.0012032
0.0701725	0.00481209
0.104611	0.0108246
0.139049	0.0192371
0.173487	0.0300447
0.207925	0.043241
0.242363	0.0588184
0.276801	0.0767675
0.311239	0.097078
0.345677	0.119738
0.380115	0.144734
0.414553	0.172051
0.448991	0.201673
0.483429	0.233583
0.517867	0.267763
0.552305	0.304191
0.586743	0.342847
0.621181	0.383707
0.655619	0.426748
0.690058	0.471945
0.724496	0.51927
0.758934	0.568696
0.793372	0.620193
0.82781	0.673732
0.862248	0.72928
0.896686	0.786805
0.931124	0.846273
0.965562	0.907649
1	0.970896


==> period2-8-2-right.dat <==
x0	y0
0	0.304417
0.025963	0.351482
0.0519261	0.396907
0.0778891	0.440689
0.103852	0.482829
0.129815	0.523326
0.155778	0.562177
0.181741	0.599382
0.207704	0.634941
0.233667	0.668851
0.25963	0.701113
0.285593	0.731726
0.311556	0.760688
0.337519	0.787999
0.363483	0.813659
0.389446	0.837666
0.415409	0.86002
0.441372	0.880721
0.467335	0.899768
0.493298	0.91716
0.519261	0.932897
0.545224	0.946978
0.571187	0.959404
0.59715	0.970173
0.623113	0.979287
0.649076	0.986743
0.675039	0.992543
0.701002	0.996686
0.726965	0.999171
0.752928	1

0.752928	0
0.761448	0.00118906
0.769968	0.00475625
0.778487	0.0107016
0.787007	0.019025
0.795527	0.0297266
0.804046	0.0428062
0.812566	0.0582641
0.821086	0.0761
0.829606	0.096314
0.838125	0.118906
0.846645	0.143877
0.855165	0.171225
0.863684	0.200952
0.872204	0.233056
0.880724	0.267539
0.889244	0.3044
0.897763	0.343639
0.906283	0.385256
0.914803	0.429251
0.923323	0.475625
0.931842	0.524376
0.940362	0.575506
0.948882	0.629013
0.957401	0.684899
0.965921	0.743163
0.974441	0.803805
0.982961	0.866825
0.99148	0.932224
1	1

